A Spitting Image: Modular Superpixel Tokenization in Vision Transformers

Vision Transformer (ViT) architectures traditionally employ a grid-based approach to tokenization independent of the semantic content of an image. We propose a modular superpixel tokenization strategy which decouples tokenization and feature extraction; a shift from contemporary approaches where these are treated as an undifferentiated whole. Using on-line content-aware tokenization and scale- and shape-invariant positional embeddings, we perform experiments and ablations that contrast our approach with patch-based tokenization and randomized partitions as baselines. We show that our method significantly improves the faithfulness of attributions, gives pixel-level granularity on zero-shot unsupervised dense prediction tasks, while maintaining predictive performance in classification tasks. Our approach provides a modular tokenization framework commensurable with standard architectures, extending the space of ViTs to a larger class of semantically-rich models.

==> edgelistgraph.csv <==
r,uy,ux,vy,vx,d,c,amu,amv
0,1,1,1,2,0, 1.00,1,0
1,1,2,1,3,0, 1.00,1,1
2,1,3,1,4,0, 1.00,0,1
3,1,4,1,5,0, 1.00,0,1
4,2,1,2,2,0, 0.94,0,1
5,2,2,2,3,0,-0.97,0,0
6,2,3,2,4,0,-1.00,0,0
7,2,4,2,5,0, 1.00,1,0
8,3,1,3,2,0, 1.00,1,0
9,3,2,3,3,0, 0.98,0,1
10,3,3,3,4,0,-0.92,0,0
11,3,4,3,5,0, 1.00,1,0
12,4,1,4,2,0,-0.71,0,0
13,4,2,4,3,0, 0.73,1,1
14,4,3,4,4,0,-0.33,0,0
15,4,4,4,5,0, 1.00,1,1
16,5,1,5,2,0, 0.01,1,0
17,5,2,5,3,0,-0.02,0,0
18,5,3,5,4,0, 0.80,1,0
19,5,4,5,5,0, 0.94,1,1
20,1,1,2,1,1, 1.00,0,1
21,1,2,2,2,1, 0.93,0,0
22,1,3,2,3,1,-1.00,0,0
23,1,4,2,4,1, 0.98,0,0
24,1,5,2,5,1, 0.99,0,0
25,2,1,3,1,1,-0.99,0,0
26,2,2,3,2,1,-0.97,0,0
27,2,3,3,3,1, 0.98,1,0
28,2,4,3,4,1, 0.99,0,0
29,2,5,3,5,1, 1.00,1,0
30,3,1,4,1,1, 1.00,0,1
31,3,2,4,2,1,-0.71,0,0
32,3,3,4,3,1,-0.15,0,0
33,3,4,4,4,1,-0.98,0,0
34,3,5,4,5,1,-0.99,0,0
35,4,1,5,1,1,-0.98,0,0
36,4,2,5,2,1, 0.60,0,1
37,4,3,5,3,1, 0.44,0,0
38,4,4,5,4,1,-0.74,0,0
39,4,5,5,5,1,-0.92,0,0

==> exampleimggraph.csv <==
Row,R1,G1,B1,R2,G2,B2,R3,G3,B3,R4,G4,B4,R5,G5,B5
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0.894,0.933,0.973,0.824,0.906,0.980,0.886,0.937,0.973,0.831,0.914,0.980,0.882,0.937,0.980
2,0.839,0.906,0.969,0.527,0.622,0.673,0.300,0.300,0.300,0.675,0.659,0.647,0.600,0.584,0.588
3,0.300,0.300,0.300,0.300,0.300,0.300,0.443,0.443,0.412,0.686,0.651,0.616,0.702,0.686,0.651
4,0.396,0.404,0.400,0.635,0.667,0.467,0.533,0.506,0.482,0.300,0.300,0.300,0.310,0.318,0.306
5,0.565,0.589,0.537,0.502,0.604,0.365,0.663,0.643,0.620,0.659,0.694,0.471,0.773,0.800,0.600

==> exampleimgoutlines.csv <==
Row,C1,C2,C3,C4,C5
0,0,0,0,0,0
1,Dark2-C,Dark2-C,Dark2-C,Dark2-C,Dark2-C
2,Dark2-C,Dark2-C,Dark2-B,Dark2-F,Dark2-F
3,Dark2-B,Dark2-B,Dark2-B,Dark2-F,Dark2-F
4,Dark2-B,Dark2-E,Dark2-E,Dark2-G,Dark2-G
5,Dark2-E,Dark2-E,Dark2-A,Dark2-A,Dark2-A
